Learning Dependencies of Discrete Speech Representations with Neural Hidden Markov Models

While discrete latent variable models have had great success in self-supervised learning, most models assume that frames are independent. Due to the segmental nature of phonemes in speech perception, modeling dependencies among latent variables at the frame level can potentially improve the learned representations on phonetic-related tasks. In this work, we assume Markovian dependencies among latent variables, and propose to learn speech representations with neural hidden Markov models. Our general framework allows us to compare to self-supervised models that assume independence, while keeping the number of parameters fixed. The added dependencies improve the accessibility of phonetic information, phonetic segmentation, and the cluster purity of phones, showcasing the benefit of the assumed dependencies.

==> hop.dat <==
x     PER  PER_dev 
1     22.7 25.1
2     21.4 23.465
3     20.8 23.0
4     21.2 0
5     21.1 23.3
6     20.0 22.0
7     19.8 21.8
8     19.9 21.9
9     20.0 22.0
10    20.0 22.0% data file

